Anti-truncated stellar light profiles in the outer regions of STAGES spiral galaxies: bulge or disc related?

We present a comparison of azimuthally averaged radial surface brightness mu(r) profiles and analytical bulge-disc decompositions (de Vaucouleurs, r^(1/4) bulge plus exponential disc) for spiral galaxies using Hubble Space Telescope/Advanced Camera for Surveys V-band imaging from the Space Telescope A901/2 Galaxy Evolution Survey (STAGES). In the established classification scheme, antitruncated mu(r) profiles (Type III) have a broken exponential disc with a shallower region beyond the break radius r_brk. The excess light at large radii (r > r_brk) can either be caused by an outer exponential disc (Type III-d) or an extended spheroidal component (Type III-s). Using our comparisons, we determine the contribution of bulge light at r > r_brk for a large sample of 78 (barred/unbarred, Sa-Sd) spiral galaxies with outer disc antitruncations (mu_brk > 24 mag arcsec^-2). In the majority of cases (~85 per cent), evidence indicates that excess light at r > r_brk is related to an outer shallow disc (Type III-d). Here, the contribution of bulge light at r > r_brk is either negligible (~70 per cent) or too little to explain the antitruncation (~15 per cent). However in the latter cases, bulge light can affect the measured disc properties (e.g. mu_brk, outer scalelength). In the remaining cases (~15 per cent), light at r > r_brk is dominated by the bulge (Type III-s). Here, for most cases the bulge profile dominates at all radii and only occasionally (3 galaxies, ~5 per cent) extends beyond that of a dominant disc and explains the excess light at r > r_brk. We thus conclude that in the vast majority of cases antitruncated outer discs cannot be explained by bulge light and thus remain a pure disc phenomenon.

==> Readme.txt <==
% Files not for review (total = 36 files + 1 Readme.txt)

% Contents of folder STAGES_TypeIIIo_v5_Aph/%

tex source code: STAGES_TypeIIIo_v5_Aph.tex

Bibtex database file: DTM_bibtex.bib


% eps files for each paper figure

Figure 1:  fig_1_top_left.eps
	   fig_1_top_right.eps
	   fig_1_middle_left.eps
	   fig_1_middle_right.eps
	   fig_1_bottom_left.eps
	   fig_1_bottom_right.eps
Figure 2:  fig_2_row1_left.eps
	   fig_2_row1_centreleft.eps
	   fig_2_row1_centreright.eps
	   fig_2_row1_right.eps
	   fig_2_row2_left.eps
	   fig_2_row2_centreleft.eps
	   fig_2_row2_centreright.eps
	   fig_2_row2_right.eps
	   fig_2_row3_left.eps
	   fig_2_row3_centreleft.eps
	   fig_2_row3_centreright.eps
	   fig_2_row3_right.eps
	   fig_2_row4_left.eps
	   fig_2_row4_centreleft.eps
	   fig_2_row4_centreright.eps
	   fig_2_row4_right.eps
	   fig_2_row5_left.eps
	   fig_2_row5_centreleft.eps
	   fig_2_row5_centreright.eps
	   fig_2_row5_right.eps
Figure 3:  fig_3.eps

% Other files %

Style files: aas_macros.sty
      	     mn2e.bst (default versions)
	     mn2e.cls (default versions)

Other Latex/Bibtex files: STAGES_TypeIIIo_v5_Aph.log
      	     	   	  STAGES_TypeIIIo_v5_Aph.aux
			  STAGES_TypeIIIo_v5_Aph.bbl
	     		  STAGES_TypeIIIo_v5_Aph.blg

